Interpreting Undesirable Pixels for Image Classification on Black-Box Models

In an effort to interpret black-box models, researches for developing explanation methods have proceeded in recent years. Most studies have tried to identify input pixels that are crucial to the prediction of a classifier. While this approach is meaningful to analyse the characteristic of blackbox models, it is also important to investigate pixels that interfere with the prediction. To tackle this issue, in this paper, we propose an explanation method that visualizes undesirable regions to classify an image as a target class. To be specific, we divide the concept of undesirable regions into two terms: (1) factors for a target class, which hinder that black-box models identify intrinsic characteristics of a target class and (2) factors for non-target classes that are important regions for an image to be classified as other classes. We visualize such undesirable regions on heatmaps to qualitatively validate the proposed method. Furthermore, we present an evaluation metric to provide quantitative results on ImageNet.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> result.txt <==
181
[[79. 77.]]
mask_sum:  [[118819. 126904.]]
mask_sum_prob:  [[50176. 50176.]
 [  452.   616.]
 [  788.   430.]
 [  412.   267.]
 [ 1046.   629.]
 [ 1221.  1110.]
 [  934.   785.]
 [  647.   343.]
 [  221.   226.]]
mask_sum_index:  [[11. 11.]
 [10.  9.]
 [ 8.  9.]
 [14. 16.]
 [14. 14.]
 [23. 23.]
 [ 6.  6.]
 [ 7.  6.]
 [10. 11.]]
optimal_val:  54.055098616491414
eval:  [[50.54922614 51.25047729]]


1957.8114


985.6
1894.075
1824.106382979
3460.089552239



769
[[382. 382.]]
mask_sum:  [[757673. 651631.]]
mask_sum_prob:  [[220882. 121117.]
 [  8328.  58672.]
 [ 21027.  22036.]
 [ 39729.  39024.]
 [ 34961.  36735.]
 [ 39424.  37151.]
 [ 75763.  77176.]
 [ 85733.  76361.]
 [231826. 183359.]]
mask_sum_index:  [[43. 43.]
 [15. 15.]
 [32. 32.]
 [48. 48.]
 [49. 49.]
 [47. 47.]
 [40. 40.]
 [47. 47.]
 [67. 67.]]
optimal_val:  51.135499983200475
eval:  [[48.74166931 48.97944865]]
